Where are the magnetar binary companions? Candidates from a comparison with binary population synthesis predictions

It is well established that magnetars are neutron stars with extreme magnetic fields and young ages, but the evolutionary pathways to their creation are still uncertain. Since most massive stars are in binaries, if magnetars are a frequent result of core-collapse supernovae, some fraction are expected to have a bound companion at the time of observation. In this paper, we utilise literature constraints, including deep Hubble Space Telescope imaging, to search for bound stellar companions to magnetars. The magnitude and colour measurements are interpreted in the context of binary population synthesis predictions. We find two candidates for stellar companions associated with CXOU J171405.7-381031 and SGR 0755-2933, based on their J-H colours and H-band absolute magnitudes. Overall, the proportion of the Galactic magnetar population with a plausibly stellar near-infrared counterpart candidate, based on their magnitudes and colours, is between 5 and 10 per cent. This is consistent with a population synthesis prediction of 5 per cent, for the fraction of core-collapse neutron stars arising from primaries which remain bound to their companion after the supernova. These results are therefore consistent with magnetars being drawn in an unbiased way from the natal core-collapse neutron star population, but some contribution from alternative progenitor channels cannot be ruled out.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
